Saddlepoint Monte Carlo and its Application to Exact Ecological Inference

Assuming X is a random vector and A a non-invertible matrix, one sometimes need to perform inference while only having access to samples of Y = AX. The corresponding likelihood is typically intractable. One may still be able to perform exact Bayesian inference using a pseudo-marginal sampler, but this requires an unbiased estimator of the intractable likelihood. We propose saddlepoint Monte Carlo, a method for obtaining an unbiased estimate of the density of Y with very low variance, for any model belonging to an exponential family. Our method relies on importance sampling of the characteristic function, with insights brought by the standard saddlepoint approximation scheme with exponential tilting. We show that saddlepoint Monte Carlo makes it possible to perform exact inference on particularly challenging problems and datasets. We focus on the ecological inference problem, where one observes only aggregates at a fine level. We present in particular a study of the carryover of votes between the two rounds of various French elections, using the finest available data (number of votes for each candidate in about 60,000 polling stations over most of the French territory). We show that existing, popular approximate methods for ecological inference can lead to substantial bias, which saddlepoint Monte Carlo is immune from. We also present original results for the 2024 legislative elections on political centre-to-left and left-to-centre conversion rates when the far-right is present in the second round. Finally, we discuss other exciting applications for saddlepoint Monte Carlo, such as dealing with aggregate data in privacy or inverse problems.

==> FP_cases.csv <==
,code_circ,situation,prob,name_circ,name_dept,code_dept,number_circ,share_far_right,code_circ2,type_FP
0,1,1,0.33800003,8ème Isère,Isère,38,8,0.3991997483925077,38_8,PE
1,2,1,0.49600002,6ème Gard,Gard,30,6,0.420660621761658,30_6,PE
2,3,1,0.67200005,1ère Allier,Allier,03,1,0.3860575296108291,3_1,PCF
3,11,1,0.65900004,4ème Isère,Isère,38,4,0.4252087610168706,38_4,PS
4,13,1,0.60200006,4ème Dordogne,Dordogne,24,4,0.3601461655277145,24_4,PE
5,14,1,0.522,4ème Sarthe,Sarthe,72,4,0.3926445902640012,72_4,FI
6,15,1,0.59400004,6ème Meurthe-et-Moselle,Meurthe-et-Moselle,54,6,0.445299808004726,54_6,FI
7,17,1,0.58000004,1ère Tarn-et-Garonne,Tarn-et-Garonne,82,1,0.4392913634925656,82_1,PS
8,20,1,0.601,5ème Puy-de-Dôme,Puy-de-Dôme,63,5,0.3777684972506438,63_5,PCF
9,21,1,0.754,2ème Deux-Sèvres,Deux-Sèvres,79,2,0.3857002047160512,79_2,PE
10,28,1,0.526,2ème Cher,Cher,18,2,0.4056259849001576,18_2,PCF
11,33,1,0.532,9ème Isère,Isère,38,9,0.3403600423579244,38_9,FI
12,34,1,0.305,3ème Isère,Isère,38,3,0.4283582089552238,38_3,FI
13,40,1,0.51900005,7ème Haute-Garonne,Haute-Garonne,31,7,0.4037469089345232,31_7,FI
14,50,1,0.231,1ère Pyrénées-Orientales,Pyrénées-Orientales,66,1,0.4523744798310365,66_1,PS
15,51,1,0.53300005,2ème Charente-Maritime,Charente-Maritime,17,2,0.3441110911839307,17_2,PE
16,53,1,0.66200006,4ème Eure,Eure,27,4,0.4163924861018817,27_4,PS
17,55,1,0.43800002,9ème Hérault,Hérault,34,9,0.3642610531961251,34_9,FI
18,59,1,0.397,8ème Hérault,Hérault,34,8,0.4012208570851648,34_8,FI
19,64,1,0.20600002,14ème Rhône,Rhône,69,14,0.4878342783159962,69_14,FI
20,65,1,0.44700003,4ème Hérault,Hérault,34,4,0.4125827426629957,34_4,FI
21,68,1,0.29200003,1ère Gard,Gard,30,1,0.4390631062824086,30_1,FI
22,69,1,0.43800002,3ème Meurthe-et-Moselle,Meurthe-et-Moselle,54,3,0.4346158038147139,54_3,FI
23,75,1,0.44900003,2ème Aude,Aude,11,2,0.4816060225846926,11_2,PE
24,81,1,0.517,11ème Nord,Nord,59,11,0.3848775796027875,59_11,PS
25,86,1,0.33800003,7ème Seine-et-Marne,Seine-et-Marne,77,7,0.3572199897325143,77_7,FI
26,95,1,0.423,9ème Essonne,Essonne,91,9,0.3760137242669993,91_9,PE
27,98,1,0.545,2ème Isère,Isère,38,2,0.4217119394757351,38_2,PE
28,102,1,0.36100003,4ème Vaucluse,Vaucluse,84,4,0.4989093793376958,84_4,FI
29,104,1,0.32200003,8ème Yvelines,Yvelines,78,8,0.4491771539206196,78_8,PE
30,106,1,0.432,9ème Seine-et-Marne,Seine-et-Marne,77,9,0.3549625854612665,77_9,PS
31,108,1,0.319,2ème Tarn-et-Garonne,Tarn-et-Garonne,82,2,0.4917285515908953,82_2,FI
32,111,1,0.59800005,2ème Loiret,Loiret,45,2,0.3291031561404118,45_2,PE
33,112,1,0.61800003,4ème Indre-et-Loire,Indre-et-Loire,37,4,0.3288681809357406,37_4,PS
34,123,1,0.522,2ème Lot-et-Garonne,Lot-et-Garonne,47,2,0.4931247683875875,47_2,PS
35,131,1,0.587,3ème Charente-Maritime,Charente-Maritime,17,3,0.4084896347482724,17_3,PS
36,132,1,0.559,3ème Hérault,Hérault,34,3,0.3389860526898384,34_3,PS
37,138,1,0.69500005,5ème Gironde,Gironde,33,5,0.4232105131235005,33_5,PS
38,144,1,0.537,2ème Haute-Vienne,Haute-Vienne,87,2,0.3686026037006032,87_2,PS
39,147,1,0.546,2ème Dordogne,Dordogne,24,2,0.4271045069040443,24_2,PS
40,163,1,0.514,1ère Ardèche,Ardèche,07,1,0.3994707049915459,7_1,PS
41,169,1,0.18900001,5ème Saône-et-Loire,Saône-et-Loire,71,5,0.3512190797056476,71_5,FI
42,171,1,0.53400004,1ère Somme,Somme,80,1,0.4068978622327791,80_1,FI
43,180,1,0.51500005,2ème Tarn,Tarn,81,2,0.3794055760126249,81_2,FI
44,181,1,0.56,5ème Pyrénées-Atlantiques,Pyrénées-Atlantiques,64,5,0.3229685204467329,64_5,FI
45,182,1,0.323,5ème Gard,Gard,30,5,0.4101032612733081,30_5,FI
46,184,1,0.69600004,8ème Pas-de-Calais,Pas-de-Calais,62,8,0.4644609728990339,62_8,PS
47,194,1,0.39400002,10ème Val-d'oise,Val-d'oise,95,10,0.4313180340229018,95_10,FI
48,198,1,0.432,13ème Bouches-du-Rhône,Bouches-du-Rhône,13,13,0.475296762436773,13_13,PCF
49,200,1,0.42000002,3ème Gard,Gard,30,3,0.474835886214442,30_3,PCF
50,206,1,0.47800002,3ème Aude,Aude,11,3,0.4470215624800051,11_3,PS
51,217,1,0.642,6ème Haute-Garonne,Haute-Garonne,31,6,0.340272161468406,31_6,PS
52,226,1,0.38900003,6ème Bouches-du-Rhône,Bouches-du-Rhône,13,6,0.3827367747866578,13_6,PE
53,227,1,0.62,3ème Aube,Aube,10,3,0.4333469123673049,10_3,PS
54,230,1,0.619,2ème Eure,Eure,27,2,0.4360513716847785,27_2,PS
55,233,1,0.407,4ème Savoie,Savoie,73,4,0.3660724011473802,73_4,FI
56,237,1,0.504,2ème Bouches-du-Rhône,Bouches-du-Rhône,13,2,0.3206018518518518,13_2,PE
57,238,1,0.374,3ème Pyrénées-Orientales,Pyrénées-Orientales,66,3,0.4556773266259432,66_3,FI
58,239,1,0.485,5ème Hérault,Hérault,34,5,0.4887871648823547,34_5,PS
59,248,1,0.54700005,2ème Côte-d'or,Côte-d'or,21,2,0.3464050969797169,21_2,PE
60,249,1,0.568,2ème Nièvre,Nièvre,58,2,0.4482561136246492,58_2,PS
61,252,1,0.25500003,4ème Loiret,Loiret,45,4,0.4965480389013573,45_4,PCF
62,255,1,0.30800003,15ème Bouches-du-Rhône,Bouches-du-Rhône,13,15,0.4948329791867386,13_15,FI
63,257,1,0.36100003,2ème Essonne,Essonne,91,2,0.4029870300013101,91_2,FI
64,259,1,0.56,4ème Ille-et-Vilaine,Ille-et-Vilaine,35,4,0.3229899224244182,35_4,FI
65,262,1,0.44300002,2ème Val-d'oise,Val-d'oise,95,2,0.3346937982236215,95_2,PS
66,266,1,0.40600002,3ème Alpes-Maritimes,Alpes-Maritimes,06,3,0.4146653526289399,6_3,PS
67,269,1,0.42900002,8ème Moselle,Moselle,57,8,0.4636215141794422,57_8,FI
68,274,1,0.22600001,10ème Essonne,Essonne,91,10,0.4301035405026083,91_10,FI
69,278,1,0.492,1ère Loire,Loire,42,1,0.4034336827931134,42_1,PS
70,280,1,0.326,3ème Bouches-du-Rhône,Bouches-du-Rhône,13,3,0.4274596402461248,13_3,PS
71,281,1,0.504,3ème Côte-d'or,Côte-d'or,21,3,0.3543868222262945,21_3,PS
72,290,1,0.67300004,10ème Seine-et-Marne,Seine-et-Marne,77,10,0.4393759373600047,77_10,FI
73,291,1,0.51500005,1ère Alpes-de-Haute-Provence,Alpes-de-Haute-Provence,04,1,0.4429638795031647,4_1,PE
74,298,1,0.47800002,12ème Gironde,Gironde,33,12,0.3840777879064114,33_12,FI
75,299,1,0.47700003,8ème Loire-Atlantique,Loire-Atlantique,44,8,0.3098536750401759,44_8,FI
76,303,1,0.597,6ème Finistère,Finistère,29,6,0.378770194729406,29_6,PS
77,304,1,0.58000004,3ème Seine-Maritime,Seine-Maritime,76,3,0.486415120561462,76_3,PCF
78,309,1,0.568,3ème Charente,Charente,16,3,0.429468950466239,16_3,PS
79,311,1,0.45800003,1ère Bouches-du-Rhône,Bouches-du-Rhône,13,1,0.4553571428571428,13_1,PS
80,319,1,0.61600006,5ème Seine-Maritime,Seine-Maritime,76,5,0.4139585194939566,76_5,PS
81,321,1,0.256,8ème Nord,Nord,59,8,0.4850215967674516,59_8,FI
82,327,1,0.416,4ème Côtes-d'armor,Côtes-d'armor,22,4,0.342966573816156,22_4,FI
83,336,1,0.56100005,1ère Yonne,Yonne,89,1,0.4040073362652099,89_1,PE
84,340,1,0.34100002,1ère Nord,Nord,59,1,0.4420383431012218,59_1,FI
85,343,1,0.469,1ère Dordogne,Dordogne,24,1,0.3824481681340528,24_1,FI
86,344,1,0.388,4ème Gard,Gard,30,4,0.4868909206625169,30_4,PS
87,351,1,0.563,1ère Meurthe-et-Moselle,Meurthe-et-Moselle,54,1,0.3772705675962136,54_1,PS
88,356,1,0.555,2ème Hautes-Pyrénées,Hautes-Pyrénées,65,2,0.3695662916536263,65_2,PS
89,357,1,0.402,13ème Rhône,Rhône,69,13,0.363493376141136,69_13,FI
90,359,1,0.45200002,9ème Bouches-du-Rhône,Bouches-du-Rhône,13,9,0.4520109004881262,13_9,PS
91,360,1,0.36600003,2ème Drôme,Drôme,26,2,0.4284579439252336,26_2,FI
92,368,1,0.606,4ème Gironde,Gironde,33,4,0.4235772357723577,33_4,PS
93,371,1,0.39000002,6ème Isère,Isère,38,6,0.4755359908698133,38_6,FI
94,375,1,0.64400005,8ème Seine-Maritime,Seine-Maritime,76,8,0.4281486961346403,76_8,PCF
95,380,1,0.50200003,1ère Hérault,Hérault,34,1,0.3410886886102403,34_1,PE
96,387,1,0.46100003,2ème Aveyron,Aveyron,12,2,0.331128995362572,12_2,FI
97,391,1,0.45900002,4ème Seine-Maritime,Seine-Maritime,76,4,0.3908007006837317,76_4,FI
98,395,1,0.298,1ère Aude,Aude,11,1,0.4933083551892094,11_1,FI
99,401,1,0.555,3ème Drôme,Drôme,26,3,0.3796404215747055,26_3,PE
100,408,1,0.58100003,5ème Pas-de-Calais,Pas-de-Calais,62,5,0.4314664171046001,62_5,PS
101,410,1,0.508,4ème Pyrénées-Orientales,Pyrénées-Orientales,66,4,0.4789617367942106,66_4,FI
102,424,1,0.40100002,2ème Alpes-de-Haute-Provence,Alpes-de-Haute-Provence,04,2,0.4089315619068884,4_2,FI
103,426,1,0.46800002,10ème Isère,Isère,38,10,0.4283081014111746,38_10,FI
104,428,1,0.46400002,5ème Vaucluse,Vaucluse,84,5,0.4502692934590036,84_5,PE
105,429,1,0.59300005,2ème Ardèche,Ardèche,07,2,0.3575486894127984,7_2,PS
106,435,1,0.35900003,9ème Val-d'oise,Val-d'oise,95,9,0.4072781655034895,95_9,FI
107,441,1,0.21700001,3ème Oise,Oise,60,3,0.4309566986598257,60_3,FI
108,444,1,0.605,3ème Landes,Landes,40,3,0.371043475801205,40_3,PS
109,445,1,0.57900006,1ère Hautes-Alpes,Hautes-Alpes,05,1,0.3824278129318496,5_1,PS
110,456,1,0.36800003,16ème Bouches-du-Rhône,Bouches-du-Rhône,13,16,0.4711813393528969,13_16,PCF
111,458,1,0.483,8ème Haute-Garonne,Haute-Garonne,31,8,0.4053577184737797,31_8,PS
112,459,1,0.44500002,3ème Val-d'oise,Val-d'oise,95,3,0.3563068920676203,95_3,PCF
113,462,1,0.61,10ème Haute-Garonne,Haute-Garonne,31,10,0.3618633077821861,31_10,PS
114,465,1,0.49300003,7ème Val-d'oise,Val-d'oise,95,7,0.3794131598563394,95_7,PS
115,469,1,0.569,17ème Nord,Nord,59,17,0.4792394768655896,59_17,PS
116,474,1,0.518,3ème Dordogne,Dordogne,24,3,0.4012736176204787,24_3,PS
117,476,1,0.34600002,2ème Alpes-Maritimes,Alpes-Maritimes,06,2,0.4808101809158129,6_2,FI
118,481,1,0.51000005,4ème Doubs,Doubs,25,4,0.4761939010356731,25_4,PS
119,497,1,0.605,2ème Doubs,Doubs,25,2,0.3416304115255688,25_2,PE
120,501,1,0.59300005,11ème Bouches-du-Rhône,Bouches-du-Rhône,13,11,0.3886837308820033,13_11,PS
121,4,2,0.009000001,3ème Val-de-Marne,Val-de-Marne,94,3,0.4217315260166157,94_3,FI
122,6,2,0.026,3ème Haute-Garonne,Haute-Garonne,31,3,0.3422817660936973,31_3,FI
123,31,2,0.024,1ère Rhône,Rhône,69,1,0.4261715125270646,69_1,FI
124,38,2,0.012,1ère Isère,Isère,38,1,0.4018973214285714,38_1,FI
125,43,2,0.078,2ème Nord,Nord,59,2,0.4731127105173861,59_2,FI
126,54,2,0.038000003,4ème Finistère,Finistère,29,4,0.3092452208305867,29_4,PE
127,56,2,0.016,8ème Seine-et-Marne,Seine-et-Marne,77,8,0.3629448127862656,77_8,PE
128,62,2,0.10700001,1ère Haute-Garonne,Haute-Garonne,31,1,0.4533578848625925,31_1,FI
129,79,2,0.030000001,6ème Pyrénées-Atlantiques,Pyrénées-Atlantiques,64,6,0.2942455625322787,64_6,PS
130,94,2,0.062000003,1ère Seine-Maritime,Seine-Maritime,76,1,0.4443951657611709,76_1,PS
131,97,2,0.039,2ème Somme,Somme,80,2,0.295447043976313,80_2,FI
132,115,2,0.046000004,1ère Loire-Atlantique,Loire-Atlantique,44,1,0.4319683200116793,44_1,PS
133,119,2,0.034,7ème Essonne,Essonne,91,7,0.4082894878127349,91_7,FI
134,130,2,0.072000004,3ème Ille-et-Vilaine,Ille-et-Vilaine,35,3,0.367676014319809,35_3,PS
135,135,2,0.029000001,1ère Vienne,Vienne,86,1,0.3313523435654181,86_1,PE
136,139,2,0.054,1ère Val-d'oise,Val-d'oise,95,1,0.3364795051929711,95_1,FI
137,143,2,0.064,2ème Ille-et-Vilaine,Ille-et-Vilaine,35,2,0.4031041716455562,35_2,PE
138,160,2,0.097,3ème Loire-Atlantique,Loire-Atlantique,44,3,0.4456296792257593,44_3,FI
139,185,2,0.13700001,1ère Haute-Vienne,Haute-Vienne,87,1,0.369365145516427,87_1,FI
140,192,2,0.15400001,9ème Haute-Garonne,Haute-Garonne,31,9,0.4723704339390321,31_9,PE
141,195,2,0.096,6ème Gironde,Gironde,33,6,0.3524357499041043,33_6,PS
142,196,2,0.019000001,6ème Val-d'oise,Val-d'oise,95,6,0.376312329321331,95_6,FI
143,197,2,0.018000001,7ème Rhône,Rhône,69,7,0.460002292789178,69_7,FI
144,202,2,0.19100001,3ème Haute-Vienne,Haute-Vienne,87,3,0.351794705213578,87_3,FI
145,208,2,0.037,1ère Puy-de-Dôme,Puy-de-Dôme,63,1,0.381388965138622,63_1,FI
146,214,2,0.117000006,4ème Loire-Atlantique,Loire-Atlantique,44,4,0.4683164833820223,44_4,PE
147,223,2,0.252,8ème Rhône,Rhône,69,8,0.3345734544936027,69_8,PS
148,231,2,0.049000002,1ère Côte-d'or,Côte-d'or,21,1,0.2916376929648541,21_1,PS
149,243,2,0.026,1ère Seine-et-Marne,Seine-et-Marne,77,1,0.3331293904373442,77_1,FI
150,251,2,0.017,3ème Bas-Rhin,Bas-Rhin,67,3,0.379394018887723,67_3,PS
151,270,2,0.074,2ème Bas-Rhin,Bas-Rhin,67,2,0.4390815847963948,67_2,FI
152,276,2,0.060000002,7ème Yvelines,Yvelines,78,7,0.3468495878740941,78_7,PS
153,325,2,0.064,2ème Haute-Garonne,Haute-Garonne,31,2,0.3966847711081329,31_2,FI
154,328,2,0.026,12ème Rhône,Rhône,69,12,0.3005999000166638,69_12,PE
155,329,2,0.07300001,2ème Meurthe-et-Moselle,Meurthe-et-Moselle,54,2,0.3991134751773049,54_2,PS
156,337,2,0.14600001,3ème Puy-de-Dôme,Puy-de-Dôme,63,3,0.3171627337661331,63_3,PE
157,352,2,0.061000004,1ère Ille-et-Vilaine,Ille-et-Vilaine,35,1,0.4230683490124392,35_1,FI
158,353,2,0.033,1ère Charente,Charente,16,1,0.3278762581088162,16_1,FI
159,354,2,0.054,5ème Morbihan,Morbihan,56,5,0.3556377615783556,56_5,PE
160,372,2,0.0050000004,4ème Val-de-Marne,Val-de-Marne,94,4,0.3301726379803557,94_4,FI
161,376,2,0.080000006,7ème Gironde,Gironde,33,7,0.3849721543894169,33_7,PS
162,438,2,0.072000004,5ème Loire-Atlantique,Loire-Atlantique,44,5,0.3773028499298127,44_5,PS
163,440,2,0.048,4ème Rhône,Rhône,69,4,0.3800026482174186,69_4,PS
164,446,2,0.058000002,1ère Alpes-Maritimes,Alpes-Maritimes,06,1,0.4103610798871995,6_1,FI
165,450,2,0.105000004,3ème Gironde,Gironde,33,3,0.49828564000065,33_3,FI
166,468,2,0.015000001,7ème Finistère,Finistère,29,7,0.3105561563923573,29_7,FI
167,475,2,0.24300002,2ème Lot,Lot,46,2,0.3821956324123206,46_2,PS
168,490,2,0.133,14ème Bouches-du-Rhône,Bouches-du-Rhône,13,14,0.3164991990680064,13_14,PS
169,25,3,0.864,5ème Eure,Eure,27,5,0.4526167143051585,27_5,PE
170,29,3,0.78400004,3ème Mayenne,Mayenne,53,3,0.4868333054673132,53_3,PS
171,32,3,0.79800004,1ère Saône-et-Loire,Saône-et-Loire,71,1,0.3465097051065002,71_1,PE
172,35,3,0.77500004,2ème Morbihan,Morbihan,56,2,0.3213743401865555,56_2,FI
173,46,3,0.74700004,4ème Bas-Rhin,Bas-Rhin,67,4,0.3311379436516648,67_4,FI
174,47,3,0.731,2ème Landes,Landes,40,2,0.325997693194925,40_2,PCF
175,49,3,0.781,5ème Indre-et-Loire,Indre-et-Loire,37,5,0.3524718763561104,37_5,PCF
176,52,3,0.79,3ème Doubs,Doubs,25,3,0.4654772675865188,25_3,PCF
177,58,3,0.83100003,4ème Vienne,Vienne,86,4,0.4103852953078741,86_4,PS
178,61,3,0.72900003,3ème Aveyron,Aveyron,12,3,0.3545617103220608,12_3,PS
179,76,3,0.83100003,5ème Finistère,Finistère,29,5,0.3030435026978417,29_5,PCF
180,80,3,0.702,11ème Rhône,Rhône,69,11,0.3680583763709162,69_11,PCF
181,83,3,0.82000005,6ème Calvados,Calvados,14,6,0.3625945001656576,14_6,FI
182,92,3,0.77400005,1ère Gers,Gers,32,1,0.3571497240862158,32_1,FI
183,101,3,0.81500006,6ème Maine-et-Loire,Maine-et-Loire,49,6,0.3528172253631898,49_6,FI
184,110,3,0.61,9ème Pas-de-Calais,Pas-de-Calais,62,9,0.4884889074926747,62_9,PS
185,114,3,0.76400006,3ème Finistère,Finistère,29,3,0.3892048838594401,29_3,FI
186,118,3,0.657,7ème Loire-Atlantique,Loire-Atlantique,44,7,0.2849258239425514,44_7,PCF
187,120,3,0.81100005,1ère Cher,Cher,18,1,0.3993645470191077,18_1,PS
188,126,3,0.75000006,1ère Haut-Rhin,Haut-Rhin,68,1,0.3423777077189057,68_1,PS
189,127,3,0.79300004,10ème Rhône,Rhône,69,10,0.3254121289481546,69_10,PS
190,129,3,0.83300006,1ère Lot-et-Garonne,Lot-et-Garonne,47,1,0.4311050025666926,47_1,PE
191,133,3,0.777,5ème Bas-Rhin,Bas-Rhin,67,5,0.3920375497126154,67_5,PS
192,134,3,0.711,3ème Eure,Eure,27,3,0.4887803175711045,27_3,FI
193,136,3,0.69000006,1ère Loir-et-Cher,Loir-et-Cher,41,1,0.3537039462605018,41_1,FI
194,146,3,0.84400004,1ère Sarthe,Sarthe,72,1,0.3359998367446891,72_1,FI
195,148,3,0.76500005,1ère Haute-Marne,Haute-Marne,52,1,0.4883372134670487,52_1,PS
196,149,3,0.75600004,2ème Côtes-d'armor,Côtes-d'armor,22,2,0.3360631114245784,22_2,PE
197,151,3,0.74600005,4ème Calvados,Calvados,14,4,0.3364670267868301,14_4,PCF
198,161,3,0.61,4ème Pas-de-Calais,Pas-de-Calais,62,4,0.4234234234234234,62_4,PS
199,162,3,0.84200007,3ème Morbihan,Morbihan,56,3,0.3585084508480014,56_3,FI
200,167,3,0.77500004,1ère Nièvre,Nièvre,58,1,0.4081058869328258,58_1,FI
201,170,3,0.78000003,10ème Seine-Maritime,Seine-Maritime,76,10,0.4529322002683575,76_10,PE
202,176,3,0.767,5ème Seine-et-Marne,Seine-et-Marne,77,5,0.4176822318469551,77_5,FI
203,177,3,0.86700004,2ème Vosges,Vosges,88,2,0.4816231639015111,88_2,FI
204,183,3,0.851,1ère Vendée,Vendée,85,1,0.3216684122974554,85_1,PE
205,187,3,0.74700004,8ème Gironde,Gironde,33,8,0.3685948853449089,33_8,PCF
206,188,3,0.827,2ème Seine-et-Marne,Seine-et-Marne,77,2,0.3505902880902881,77_2,FI
207,193,3,0.795,7ème Seine-Maritime,Seine-Maritime,76,7,0.3483433655187022,76_7,PS
208,204,3,0.822,6ème Haut-Rhin,Haut-Rhin,68,6,0.3974354590528295,68_6,FI
209,209,3,0.86200005,2ème Seine-Maritime,Seine-Maritime,76,2,0.3377421568198075,76_2,PS
210,215,3,0.78700006,3ème Cher,Cher,18,3,0.4315198031618956,18_3,FI
211,216,3,0.90000004,1ère Moselle,Moselle,57,1,0.3981372047487166,57_1,FI
212,219,3,0.67600006,4ème Charente-Maritime,Charente-Maritime,17,4,0.4520732577499405,17_4,FI
213,220,3,0.84300005,4ème Maine-et-Loire,Maine-et-Loire,49,4,0.3489665058793901,49_4,PCF
214,221,3,0.91,5ème Calvados,Calvados,14,5,0.3186169647869161,14_5,PE
215,224,3,0.794,1ère Haute-Saône,Haute-Saône,70,1,0.4882410461242687,70_1,FI
216,229,3,0.72400004,3ème Ain,Ain,01,3,0.3242740134028294,1_3,FI
217,234,3,0.84200007,1ère Indre,Indre,36,1,0.4020064711747828,36_1,FI
218,236,3,0.81000006,1ère Jura,Jura,39,1,0.3902553134607672,39_1,FI
219,250,3,0.77900004,10ème Gironde,Gironde,33,10,0.4379624608602865,33_10,PE
220,254,3,0.80600005,2ème Vendée,Vendée,85,2,0.3874031876080138,85_2,FI
221,258,3,0.859,6ème Ille-et-Vilaine,Ille-et-Vilaine,35,6,0.4180501945464974,35_6,PCF
222,263,3,0.78800005,3ème Sarthe,Sarthe,72,3,0.4254472803196659,72_3,FI
223,264,3,0.69600004,6ème Morbihan,Morbihan,56,6,0.346859977107974,56_6,FI
224,265,3,0.657,4ème Somme,Somme,80,4,0.496177768511762,80_4,PE
225,267,3,0.76900005,1ère Landes,Landes,40,1,0.3723139621043717,40_1,PS
226,275,3,0.767,1ère Eure-et-Loir,Eure-et-Loir,28,1,0.3365886375161538,28_1,PE
227,282,3,0.81000006,2ème Ain,Ain,01,2,0.3919602881058984,1_2,PE
228,283,3,0.66,7ème Var,Var,83,7,0.4829589865353134,83_7,PE
229,284,3,0.84000003,2ème Indre-et-Loire,Indre-et-Loire,37,2,0.3508310227610947,37_2,FI
230,285,3,0.86500007,5ème Loiret,Loiret,45,5,0.4336716690536978,45_5,FI
231,286,3,0.846,2ème Pas-de-Calais,Pas-de-Calais,62,2,0.3731188027448283,62_2,PE
232,295,3,0.81700003,3ème Tarn,Tarn,81,3,0.4350829107852542,81_3,FI
233,296,3,0.80200005,4ème Marne,Marne,51,4,0.4276743618923752,51_4,FI
234,306,3,0.75100005,1ère Morbihan,Morbihan,56,1,0.421317155662776,56_1,PS
235,307,3,0.74200004,5ème Vendée,Vendée,85,5,0.3786920206148925,85_5,PS
236,310,3,0.79600006,3ème Vienne,Vienne,86,3,0.4082231710321044,86_3,PS
237,313,3,0.814,3ème Indre-et-Loire,Indre-et-Loire,37,3,0.3287325989948557,37_3,FI
238,322,3,0.77800006,4ème Puy-de-Dôme,Puy-de-Dôme,63,4,0.3162464707801881,63_4,FI
239,323,3,0.78200006,4ème Ain,Ain,01,4,0.4600758140880235,1_4,PE
240,326,3,0.76500005,9ème Bas-Rhin,Bas-Rhin,67,9,0.4047121932416805,67_9,PS
241,331,3,0.68100005,3ème Var,Var,83,3,0.4650724721039917,83_3,PS
242,333,3,0.72900003,3ème Deux-Sèvres,Deux-Sèvres,79,3,0.3523495970063328,79_3,FI
243,334,3,0.836,3ème Loire,Loire,42,3,0.4089010772346794,42_3,PCF
244,338,3,0.81000006,2ème Pyrénées-Atlantiques,Pyrénées-Atlantiques,64,2,0.3114397707434368,64_2,PE
245,341,3,0.80600005,3ème Loir-et-Cher,Loir-et-Cher,41,3,0.4107197827071073,41_3,PE
246,342,3,0.75600004,2ème Charente,Charente,16,2,0.389089523256447,16_2,FI
247,348,3,0.75100005,3ème Vendée,Vendée,85,3,0.3558735850457771,85_3,FI
248,355,3,0.8,9ème Gironde,Gironde,33,9,0.3854441847277354,33_9,PS
249,365,3,0.69100004,5ème Charente-Maritime,Charente-Maritime,17,5,0.4382780897180462,17_5,PS
250,366,3,0.73,6ème Bas-Rhin,Bas-Rhin,67,6,0.384955145681344,67_6,PE
251,378,3,0.665,4ème Oise,Oise,60,4,0.4022732373593254,60_4,FI
252,379,3,0.768,1ère Ardennes,Ardennes,08,1,0.3833261617900172,8_1,PS
253,382,3,0.791,2ème Marne,Marne,51,2,0.3634172965625193,51_2,FI
254,383,3,0.80500007,5ème Marne,Marne,51,5,0.469861320884251,51_5,PS
255,386,3,0.74100006,5ème Côte-d'or,Côte-d'or,21,5,0.4530758714969241,21_5,PCF
256,388,3,0.84000003,1ère Tarn,Tarn,81,1,0.3953484415407649,81_1,PS
257,394,3,0.683,6ème Nord,Nord,59,6,0.380948869585736,59_6,FI
258,399,3,0.721,1ère Savoie,Savoie,73,1,0.3616030384783493,73_1,PCF
259,400,3,0.75500005,9ème Moselle,Moselle,57,9,0.3828519601557491,57_9,PS
260,404,3,0.72300005,3ème Yvelines,Yvelines,78,3,0.3448630876272396,78_3,PS
261,406,3,0.78700006,5ème Haute-Garonne,Haute-Garonne,31,5,0.3951859146365643,31_5,FI
262,407,3,0.869,2ème Mayenne,Mayenne,53,2,0.3517007185606274,53_2,PE
263,409,3,0.72900003,9ème Seine-Maritime,Seine-Maritime,76,9,0.4457639301228163,76_9,FI
264,415,3,0.84300005,1ère Loiret,Loiret,45,1,0.3160383579193278,45_1,PS
265,418,3,0.8880001,6ème Loiret,Loiret,45,6,0.3181248776668624,45_6,PS
266,420,3,0.76900005,3ème Saône-et-Loire,Saône-et-Loire,71,3,0.4267448940056456,71_3,FI
267,422,3,0.86200005,5ème Ille-et-Vilaine,Ille-et-Vilaine,35,5,0.4242110112877217,35_5,FI
268,423,3,0.846,2ème Manche,Manche,50,2,0.3990772606362994,50_2,FI
269,427,3,0.79800004,4ème Essonne,Essonne,91,4,0.3390855197511299,91_4,PCF
270,436,3,0.785,6ème Haute-Savoie,Haute-Savoie,74,6,0.3621293701135861,74_6,PS
271,437,3,0.88100004,5ème Sarthe,Sarthe,72,5,0.3822557810287871,72_5,PS
272,439,3,0.814,2ème Yonne,Yonne,89,2,0.445106310813389,89_2,FI
273,455,3,0.595,2ème Haut-Rhin,Haut-Rhin,68,2,0.3617021276595745,68_2,FI
274,457,3,0.78200006,3ème Marne,Marne,51,3,0.4383611022108298,51_3,PCF
275,461,3,0.669,1ère Var,Var,83,1,0.4227776312318649,83_1,FI
276,464,3,0.81200004,5ème Haut-Rhin,Haut-Rhin,68,5,0.3722525167785235,68_5,PE
277,467,3,0.72200006,10ème Bouches-du-Rhône,Bouches-du-Rhône,13,10,0.4883018574446849,13_10,FI
278,470,3,0.76100004,1ère Haute-Savoie,Haute-Savoie,74,1,0.3563505761713793,74_1,FI
279,471,3,0.81500006,1ère Eure,Eure,27,1,0.4653502771977824,27_1,PS
280,472,3,0.74200004,1ère Aveyron,Aveyron,12,1,0.4358464898149142,12_1,PE
281,473,3,0.813,2ème Yvelines,Yvelines,78,2,0.3501128141289971,78_2,PE
282,477,3,0.762,8ème Bouches-du-Rhône,Bouches-du-Rhône,13,8,0.4462799205000432,13_8,FI
283,486,3,0.82100004,3ème Calvados,Calvados,14,3,0.4109367262199535,14_3,PS
284,489,3,0.661,10ème Nord,Nord,59,10,0.3603218040781054,59_10,FI
285,491,3,0.83400005,3ème Manche,Manche,50,3,0.3389149451939292,50_3,PCF
286,493,3,0.77000004,4ème Eure-et-Loir,Eure-et-Loir,28,4,0.4314613941141471,28_4,PS
287,495,3,0.758,5ème Haute-Savoie,Haute-Savoie,74,5,0.3210392361673017,74_5,PS
288,496,3,0.82600003,2ème Moselle,Moselle,57,2,0.3748136347854502,57_2,PS
289,499,3,0.74300003,2ème Haute-Savoie,Haute-Savoie,74,2,0.3327410599362023,74_2,PE
290,16,4,0.23400001,10ème Yvelines,Yvelines,78,10,0.3358761431381676,78_10,FI
291,24,4,0.054,5ème Rhône,Rhône,69,5,0.3204036109406111,69_5,PS
292,36,4,0.007,5ème Val-de-Marne,Val-de-Marne,94,5,0.3852202809857533,94_5,PCF
293,63,4,0.094000004,7ème Maine-et-Loire,Maine-et-Loire,49,7,0.3385716265853489,49_7,PS
294,67,4,0.64400005,5ème Maine-et-Loire,Maine-et-Loire,49,5,0.3370466124249106,49_5,FI
295,91,4,0.016,1ère Gironde,Gironde,33,1,0.383136828833179,33_1,PE
296,121,4,0.10700001,1ère Côtes-d'armor,Côtes-d'armor,22,1,0.3295821896919793,22_1,FI
297,122,4,0.149,10ème Loire-Atlantique,Loire-Atlantique,44,10,0.3057454174248812,44_10,FI
298,152,4,0.020000001,9ème Nord,Nord,59,9,0.3401012716686734,59_9,PE
299,203,4,0.069000006,1ère Doubs,Doubs,25,1,0.3352067827821683,25_1,FI
300,218,4,0.021000002,7ème Nord,Nord,59,7,0.3671200068428706,59_7,PE
301,222,4,0.038000003,1ère Maine-et-Loire,Maine-et-Loire,49,1,0.3483151635282457,49_1,PE
302,294,4,0.079,1ère Deux-Sèvres,Deux-Sèvres,79,1,0.402432415200204,79_1,PS
303,301,4,0.128,5ème Côtes-d'armor,Côtes-d'armor,22,5,0.3781395110187537,22_5,FI
304,305,4,0.031000001,1ère Finistère,Finistère,29,1,0.3300362094851188,29_1,PE
305,308,4,0.065000005,4ème Yvelines,Yvelines,78,4,0.4124286969858858,78_4,FI
306,373,4,0.025,6ème Yvelines,Yvelines,78,6,0.3833402875241816,78_6,FI
307,432,4,0.028,1ère Yvelines,Yvelines,78,1,0.3354886844068639,78_1,FI
308,447,4,0.086,2ème Maine-et-Loire,Maine-et-Loire,49,2,0.3309959844244342,49_2,FI
309,451,4,0.041,4ème Nord,Nord,59,4,0.3131684005012093,59_4,PS
310,453,4,0.059000004,12ème Yvelines,Yvelines,78,12,0.4074974790912865,78_12,PE

